The link between disc dispersal by photoevaporation and the semi-major axis distribution of exoplanets

We investigate the influence of photoevaporation of protoplanetary discs on the final distribution of exoplanets semi-major axis distances. We model giant planet migration in viscous discs affected by photoevaporation driven by either pure EUV or soft X-ray radiation (XEUV). We show that the final exoplanet distributions are strongly dependant on the choice of the photoevaporation model. In particular, we find that XEUV is more efficient than pure EUV radiation at parking planets at approximately 1-2 AU distance from their central star, hence roughly reproducing the observed peak in the exoplanets semi-major axis distributions. We note however that a more quantitative comparison with the observations is hindered by the oversimplified treatment of planetary accretion, which severely affects migration rates. For this reason, caution should be used when using these models to constrain details of disc clearing and/or migration from the observations. Nevertheless our results indicate that disc dispersal by photoevaporation may be the main driver of the features in the exoplanets semi-major axis distribution observed by recent surveys.

==> plots_barbara/plots_comments.txt <==
1. you can find the plots with the time left, importance of migration, etc that we looked at last week;
2.To the importance of migration I overlaid the small mass planets for James run (but if you remember this plot is outdated as we thought of doing it before understanding that most planets increase their mass)
3.I've weighted the final planet distribution with 1./mass. Note that I've normalised the weights so that the sum of the elements in each bin is 1 to allow a fair comparison with the 'raw' data (also plotted). While the weighting does reduce the importance of sub-au high mass planets in James' runs, the peak remains there. Weighting with the INITIAL rather than FINAL mass (see hist_total_comp_weights) increases a bit the importance of the bins soon after the peak, but not of massive amounts
4.I added the comparison between X-ray and EUV for the high mass planets
5.There is the comparison between my code and Richard's one (I did many modifications to the code as you remember, and this should be the last version that I used for the population synthesis. I'll do another check for safety though)
6.I've added the test of migration (can write later more details), complete agreement with the analytical solution is not expected as it does some approximation, one expects something like Figure 3, left panel of Lodato&Clarke 2004

